CloudCast: Characterizing Public Clouds Connectivity

Public clouds are one of the most thriving technologies of the past decade. Major applications over public clouds require world-wide distribution and large amounts of data exchange between their distributed servers. To that end, major cloud providers have invested tens of billions of dollars in building world-wide inter-region networking infrastructure that can support high performance communication into, out of, and across public cloud geographic regions. In this paper, we lay the foundation for a comprehensive study and real time monitoring of various characteristic of networking within and between public clouds. We start by presenting CloudCast, a world-wide and expandable measurements and analysis system, currently (January 2019)collecting data from three major public clouds (AWS, GCPand Azure), 59 regions, 1184 intra-cloud and 2238 cross-cloud links (each link represents a direct connection between a pair of regions), amounting to a total of 3422 continuously monitored links and providing active measurements every minute.CloudCast is composed of measurement agents automatically installed in each public cloud region, centralized control, measurement data base, analysis engine and visualization tools. Then we turn to analyze the latency measurement data collected over almost a year . Our analysis yields surprising results. First, each public cloud exhibits a unique set of link latency behaviors along time. Second, using a novel, fair evaluation methodology, termed similar links, we compare the three clouds. Third, we prove that more than 50% of all links do not provide the optimal RTT through the methodology of triangles. Triangles also provide a framework to get around bottlenecks, benefiting not only the majority (53%-70%) of the cross-cloud links by 30% to 70%, but also a significant portion (29%-45%) of intra-cloud links by 14%-33%.

==> figures/rtt_dynamicity_examples/rtt_dynamicity_daily_pattern.txt <==
Taken from:
http://grafana.wan.ninja/d/000000019/cloud-ping-analysis-route-comparison?panelId=106&fullscreen&orgId=1&from=now-7d&to=now

With 200% zoom in chrome (Mac) by Eyal.

==> figures/rtt_dynamicity_examples/rtt_dynamicity_shortage.txt <==


http://grafana.wan.ninja/d/000000019/cloud-ping-analysis-route-comparison?panelId=54&fullscreen&orgId=1&from=1534578155568&to=1538839403568

Azure westindia-australiaeast

200% zoom in chrome mac by eyal

==> figures/triangles_example_01/README.txt <==
Data download by eyal on the 18-Oct-2018.
It is 24 hours of all the links from source and/or to target.

http://graphite.wan.ninja/render?target=cbn.ping.results.regions.aws.ap-southeast-2.*.*.min&target=cbn.ping.results.regions.*.*.aws.ap-southeast-2.min&from=now-24hour&until=now&format=json&maxDataPoints=5000
